Quantifying the contamination from nebular emission in NIRSpec spectra of massive star forming regions

The Near InfraRed Spectrograph (NIRSpec) on the James Webb Space Telescope (JWST) includes a novel micro shutter array (MSA) to perform multi object spectroscopy. While the MSA is mainly targeting galaxies across a larger field, it can also be used for studying star formation in crowded fields. Crowded star formation regions typically feature strong nebular emission, both in emission lines and continuum. In this work, nebular emission is referred to as nebular contamination. Nebular contamination can obscure the light from the stars, making it more challenging to obtain high quality spectra. The amount of the nebular contamination mainly depends on the brightness distribution of the observed `scene'. Here we focus on 30 Doradus in the Large Magellanic Cloud, which is part of the NIRSpec GTO program. Using spectrophotometry of 30 Doradus from the Hubble Space Telescope (HST) and the Very Large Telescope (VLT)/SINFONI, we have created a 3D model of the nebular emission of 30 Doradus. Feeding the NIRSpec Instrument Performance Simulator (IPS) with this model allows us to quantify the impact of nebular emission on target stellar spectra as a function of various parameters, such as configuration of the MSA, angle on the sky, filter band, etc. The results from these simulations show that the subtraction of nebular contamination from the emission lines of pre-main sequence stars produces a typical error of $0.8\%$, with a $1\sigma$ spread of $13\%$. The results from our simulations will eventually be compared to data obtained in space, and will be important to optimize future NIRSpec observations of massive star forming regions. The results will also be useful to apply the best calibration strategy and to quantify calibration uncertainties due to nebular contamination.

==> 2_photon_and_dust_emission_explanation.txt <==
The need for multiple stellar spectra to approximate the nebular background spectrum can be understood by looking at the physical properties of a nebula compared to a star. In the context of this work, there are two key differences between stars and nebulae in how photons are produced. The first concerns UV and optical photons, and the second concerns IR photons. Massive stars at the core of HII regions emit the majority of their photons in the UV, because of their high effective temperatures. The hotter the star, the more excited/ionised the photosphere is, which results in the production of more high energy, short wavelength photons. In HII regions, the majority of UV photons are produced via the 2-photon process \cite{gurzadyan1997physics}. A significant fraction of blue/optical photons are also produced in this way. This radiative process can only occur at meaningful intensities if the matter density is low enough that collisions between ions are sufficiently infrequent. In HII regions and planetary nebulae where the 2-photon process occurs, a significant fraction of the UV photons produced by the region, including the stars, comes from the 2-photon process, i.e. from the nebula \cite{gurzadian1975ultraviolet}. This changes the shape of the nebula's spectrum, making it appear hotter than it truly is. Because of this, a particularly hot stellar spectrum is needed to fit the blue/optical photometric points of 30 Doradus. Due to a nebula's low matter density, as well as a lower temperature relative to that of massive stars, molecules and larger structures such as dust grains and crystals are able to form. The vast majority of infrared continuum emission from nebulae is generated not by the atoms, but by dust \cite{gurzadyan1997physics}. This additional source of radiation results in the spectrum of a nebula rising towards longer wavelengths, typically peaking at $30 {\mu}m$, corresponding to a blackbody temperature of about $300K$. As such, a significantly cooler stellar spectrum has been used for the red and IR points, in order to approximate the nebular spectrum of 30 Doradus. This provided a much better fit to the photometric data. Even with this cooler spectrum, the fit becomes progressively worse towards longer wavelengths, as the stellar spectrum drops off more quickly than the photometric fluxes, due to the lack of dust. Despite the difficulty in approximating the nebular spectrum, the discrepancies are relatively minor over this narrow wavelength range.

==> SPIE Paper/2_photon_and_dust_emission_explanation.txt <==
The need for multiple stellar spectra to approximate the nebular background spectrum can be understood by looking at the physical properties of a nebula compared to a star. In the context of this work, there are two key differences between stars and nebulae in how photons are produced. The first concerns UV and optical photons, and the second concerns IR photons. Massive stars at the core of HII regions emit the majority of their photons in the UV, because of their high effective temperatures. The hotter the star, the more excited/ionised the photosphere is, which results in the production of more high energy, short wavelength photons. In HII regions, the majority of UV photons are produced via the 2-photon process \cite{gurzadyan1997physics}. A significant fraction of blue/optical photons are also produced in this way. This radiative process can only occur at meaningful intensities if the matter density is low enough that collisions between ions are sufficiently infrequent. In HII regions and planetary nebulae where the 2-photon process occurs, a significant fraction of the UV photons produced by the region, including the stars, comes from the 2-photon process, i.e. from the nebula \cite{gurzadian1975ultraviolet}. This changes the shape of the nebula's spectrum, making it appear hotter than it truly is. Because of this, a particularly hot stellar spectrum is needed to fit the blue/optical photometric points of 30 Doradus. Due to a nebula's low matter density, as well as a lower temperature relative to that of massive stars, molecules and larger structures such as dust grains and crystals are able to form. The vast majority of infrared continuum emission from nebulae is generated not by the atoms, but by dust \cite{gurzadyan1997physics}. This additional source of radiation results in the spectrum of a nebula rising towards longer wavelengths, typically peaking at $30 {\mu}m$, corresponding to a blackbody temperature of about $300K$. As such, a significantly cooler stellar spectrum has been used for the red and IR points, in order to approximate the nebular spectrum of 30 Doradus. This provided a much better fit to the photometric data. Even with this cooler spectrum, the fit becomes progressively worse towards longer wavelengths, as the stellar spectrum drops off more quickly than the photometric fluxes, due to the lack of dust. Despite the difficulty in approximating the nebular spectrum, the discrepancies are relatively minor over this narrow wavelength range.
